Multi-player Equilibria Verification for Concurrent Stochastic Games

Concurrent stochastic games (CSGs) are an ideal formalism for modelling probabilistic systems that feature multiple players or components with distinct objectives making concurrent, rational decisions. Examples include communication or security protocols and multi-robot navigation. Verification methods for CSGs exist but are limited to scenarios where agents or players are grouped into two coalitions, with those in the same coalition sharing an identical objective. In this paper, we propose multi-coalitional verification techniques for CSGs. We use subgame-perfect social welfare (or social cost) optimal Nash equilibria, which are strategies where there is no incentive for any coalition to unilaterally change its strategy in any game state, and where the total combined objectives are maximised (or minimised). We present an extension of the temporal logic rPATL (probabilistic alternating-time temporal logic with rewards) to specify equilibria-based properties for any number of distinct coalitions, and a corresponding model checking algorithm for a variant of stopping games. We implement our techniques in the PRISM-games tool and apply them to several case studies, including a secret sharing protocol and a public good game.

==> pblc_gd_3act.txt <==
f,2p1,2p23,3p1,3p2,3p3,2psum,3psum
1.5,20,20,5,5,5,40,15
1.6,20,22,5,5,5,42,15
1.7,27,28,5,5,5,55,15
1.8,35,38,5,5,5,73,15
1.9,38,42,5,5,5,80,15
2,46,52,7,7,7,98,21
2.1,50,58,7,7,7,108,21
2.2,59,70,9,8,8,129,25
2.3,63,76,9,9,8,139,26
2.4,67,82,11,11,11,149,33
2.5,80,100,15,14,14,180,43
2.6,90,114,20,18,18,204,56
2.7,98,126,26,26,24,224,76
2.8,83,138,38,36,36,221,110
2.9,103,172,79,72,58,275,209
3,135,270,135,135,135,405,405

==> scrt_shrng_a03_sums_v2.txt <==
rmax,aaa,raa,rba,rra,rrr
0,0.0,0.0,0.0,0.0,0.0
10,0.718346679582,0.550296965105,0.702858990531,0.27974335266100003,0.264462548233
20,1.2646860418049999,1.136875645458,0.8580414712159999,0.378157425767,0.34808910890854927
30,1.6802050484339999,1.582998710032,0.870714223992,1.306290851641,0.4032001876235676
40,1.996228488860961,1.922298100562,0.871749126014,1.752591185789,0.255581842442
50,2.236580466227758,2.1803526275690004,0.8718336397900001,1.921165507498,0.321046327312
60,2.4193804286359053,2.376616283699,0.871840541486,2.249202771181,0.328006505803
70,2.5584091423686353,2.5258848245939998,0.8718411051,2.455414441792,0.24412700250500002
80,2.6641475844752116,2.63941117858,0.8718411051010001,2.541933869813,0.314421549259
90,2.7445670736507806,2.725753772758,0.8718411051010001,2.6697005358970003,0.332676334115
100,2.8057302051516357,2.791421728319,0.8718411051,2.744490314398,0.23023744476900002



==> scrt_shrng_a08_sums.txt <==
rmax,aaa,raa,rba,rra,rrr
0,0,0,0,0,0
1,1.536,1.024,0.832,1.024,1.024
2,2.285568,1.490944,1.226035199999,1.490943999999,1.490943999999
3,2.651357184,1.703870463999,1.412650270719,1.703870463999,1.703870463999
4,2.8298623057889998,1.800964931583,1.501031168211,1.800964931583,1.800964931583
5,2.916972805224,1.845240008801,1.542888361264,1.845240008801,1.845240008801
6,2.959482728949,1.865429444013,1.562711927894,1.865429444013,1.865429444013
7,2.980227571725,1.874635826469,1.57210036905,1.874635826469,1.874635826469
8,2.990351055,1.878833936869,1.576546734782,1.878833936869,1.878833936869
9,2.99529131484,1.880748275212,1.578652533592,1.880748275212,1.880748275212
10,2.99770216164,1.881621213496,1.579649839908,1.881621213496,1.881621213496
11,2.9988786548790003,1.882019273354,1.580122164179,1.882019273354,1.882019273354
12,2.999452783578,1.882200788649,1.580345856954,1.882200788649,1.882200788649
13,2.999732958384,1.882283559623,1.580451797852,1.882283559623,1.882283559623
14,2.99986968369,1.882321303188,1.580501971462,1.882321303188,1.882321303188
15,2.9999364056399997,1.882338514253,1.580525733683,1.882338514253,1.882338514253
16,2.999968965951,1.882346362499,1.580536987471,1.882346362499,1.882346362499
17,2.999984855382,1.882349941299,1.580542317265,1.882349941299,1.882349941299
18,2.999992609425,1.882351573232,1.580544841456,1.882351573232,1.882351573232
19,2.999996393397,1.882351573232,1.580546036913,1.882352317393,1.882352317393
20,2.999996393397,1.882351573232,1.580546036913,1.882352317393,1.882352317393



==> scrt_shrng_raa.txt <==
alpha,p1,p2,p3
0.0,0.0,0.0,0.0
0.1,0.999013787109,0.999000698793,0.999000698793
0.2,0.999883681803,0.999875100314,0.999875100314
0.3,0.99997021281,0.999963179503,0.999963179503
0.4,0.999991984914,0.999985060268,0.999985060268
0.5,0.999996818031,0.0,0.0
0.6,1.384613414402,0.0,0.0
0.7,1.689652952961,0.0,0.0
0.8,1.882351573232,0.0,0.0
0.9,1.975608967209,0.0,0.0
1.0,2.0,0.0,0.0

==> scrt_shrng_rba_pf02.txt <==
alpha,p1,p2,p3
0.1,0.165335152404,0.005975936676,0.165334248158 
0.2,0.279067202934,0.046510922493,0.279065534982
0.3,0.36281507027,0.146207939822,0.362812295118
0.4,0.492608296993,0.0,0.0
0.5,0.714283971382,0.0,0.0
0.6,0.991733742445,0.0,0.0
0.7,1.293956718901,0.0,0.0
0.8,1.580546036913,0.0,0.0
0.9,1.820160790152,0.0,0.0
1.0,1.999998975999,0.0,0.0
